The Impact of Interpixel Capacitance in CMOS Detectors on PSF shapes and Implications for WFIRST

Unlike optical CCDs, near-infrared detectors, which are based on CMOS hybrid readout technology, typically suffer from electrical crosstalk between the pixels. The interpixel capacitance (IPC) responsible for the crosstalk affects the point-spread function (PSF) of the telescope, increasing the size and modifying the shape of all objects in the images while correlating the Poisson noise. Upcoming weak lensing surveys that use these detectors, such as WFIRST, place stringent requirements on the PSF size and shape (and the level at which these are known), which in turn must be translated into requirements on IPC. To facilitate this process, we present a first study of the effect of IPC on WFIRST PSF sizes and shapes. Realistic PSFs are forward-simulated from physical principles for each WFIRST bandpass. We explore how the PSF size and shape depends on the range of IPC coupling with pixels that are connected along an edge or corner; for the expected level of IPC in WFIRST, IPC increases the PSF sizes by $\sim$5\%. We present a linear fitting formula that describes the uncertainty in the PSF size or shape due to uncertainty in the IPC, which could arise for example due to unknown time evolution of IPC as the detectors age or due to spatial variation of IPC across the detector. We also study of the effect of a small anisotropy in the IPC, which further modifies the PSF shapes. Our results are a first, critical step in determining the hardware and characterization requirements for the detectors used in the WFIRST survey.

==> Band_description.csv <==
Z087,735.0,1010.0,873.39
Y106,900.0,1230.0,1061.43
J129,1095.0,1500.0,1292.11
W149,905.0,2050.0,1458.01
H158,1340.0,1830.0,1577.05
F184,1630.0,2060.0,1837.3


==> anisotropy_coeffs.csv <==
J129,2.9429,0.0383,0.1308,4.1516,0.0116,0.1165
H158,2.4454,0.0435,0.1171,3.7389,0.0075,0.0704
F184,2.0166,0.0336,0.0807,3.2975,0.0054,0.045


==> isotropy_coeffs.csv <==
J129,2.9432,2.7691,0.1308,-0.063,0.0116,0.0134
H158,2.4457,2.5631,0.1171,0.0406,0.0076,0.0112
F184,2.0168,2.3741,0.0807,0.0604,0.0054,0.0084

